Principal Geodesic Analysis in Director-Based Dynamics of Hybrid Mechanical Systems

In this article, we present new computational realizations of principal geodesic analysis for the unit sphere $S^2$ and the special orthogonal group $SO(3)$. In particular, we address the construction of long-time smooth lifts across branches of the respective logarithm maps. To this end, we pay special attention to certain critical numerical aspects such as singularities and their consequences on the numerical precision. Moreover, we apply principal geodesic analysis to investigate the behavior of several mechanical systems that are very rich in dynamics. The examples chosen are computationally modeled by employing a director-based formulation for rigid and flexible mechanical systems. Such a formulation allows to investigate our algortihms in a direct manner while avoiding the introduction of additional sources of error that are unrelated to principal geodesic analysis. Finally, we test our numerical machinery with the examples and, at the same time, we gain deeper insight into their dynamical beahvior.

==> annuli.tikz <==
\begin{tikzpicture}[scale=0.21,declare function={
      c1=cos(25);s1=sin(25);t1=rad(70);
      c2=cos(105);s2=sin(105);t2=rad(140);}]
  \fill[AOred!16] (0,0) circle (4*pi);
  \fill[AOblue!16]  (0,0) circle (3*pi);
  \fill[AOred!16] (0,0) circle (2*pi);
  \fill[AOblue!16]  (0,0) circle (pi);
  \draw[AOblue] (0,0) circle (pi) circle (3*pi);
  \draw[AOred] (0,0) circle (2*pi) circle (4*pi);
  %
  \draw[->] (-14,0) -- (14,0); % coordinate (x axis);
  \draw[->] (0,-14) -- (0,14); % coordinate (y axis);
  \fill[AOred] (0,0) circle (0.25);
  \footnotesize
  \draw (0,0) node[below left] {$0$}
  (pi,0) node[below left] {$\vphantom1\pi$}
  (2*pi,0) node[below left] {$2 \pi$}
  (3*pi,0) node[below left] {$3 \pi$}
  (4*pi,0) node[below left] {$4 \pi$};
  \fill
  (t1*c1,t1*s1) circle (0.2)
  ({-(2*pi-t1)*c1},{-(2*pi-t1)*s1}) circle (0.2)
  ({+(2*pi+t1)*c1},{+(2*pi+t1)*s1}) circle (0.2)
  ({-(4*pi-t1)*c1},{-(4*pi-t1)*s1}) circle (0.2)
  (t2*c2,t2*s2) circle (0.2)
  ({-(2*pi-t2)*c2},{-(2*pi-t2)*s2}) circle (0.2)
  ({+(2*pi+t2)*c2},{+(2*pi+t2)*s2}) circle (0.2)
  ({-(4*pi-t2)*c2},{-(4*pi-t2)*s2}) circle (0.2);
\end{tikzpicture}


==> shells.tikz <==
\begin{tikzpicture}[scale=0.21,declare function={
      c1=cos(25);s1=sin(25);t1=rad(70);
      c2=cos(105);s2=sin(105);t2=rad(140);}]
  \fill[AOgreen!16] (0,0) circle (4*pi);
  \fill[AOblue!16]  (0,0) circle (3*pi);
  \fill[AOgreen!16] (0,0) circle (2*pi);
  \fill[AOblue!16]  (0,0) circle (pi);
  \draw[AOred] (0,0) circle (2*pi) circle (4*pi);
  \draw[AOblue] (0,0) (3*pi,0) arc (0:180:3*pi);
  \draw[AOgreen] (0,0) (3*pi,0) arc (0:-180:3*pi);
  \draw[AOblue] (0,0) (pi,0) arc (0:180:pi);
  \draw[AOgreen] (0,0) (pi,0) arc (0:-180:pi);
  %
  \draw[->] (-14,0) -- (14,0); % coordinate (x axis);
  \draw[->] (0,-14) -- (0,14); % coordinate (y axis);
  %
  \filldraw[fill=AOgreen,draw=AOblue]
  (pi,0) circle (0.2) (3*pi,0) circle (0.2);
  \filldraw[fill=AOblue,draw=AOgreen]
  (-pi,0) circle (0.2) (-3*pi,0) circle (0.2);
  \fill[AOred] (0,0) circle (0.25);
  \small
  \draw (0,0) node[below left] {$0$}
  (pi,0) node[below left] {$\vphantom1\pi$}
  (2*pi,0) node[below left] {$2 \pi$}
  (3*pi,0) node[below left] {$3 \pi$}
  (4*pi,0) node[below left] {$4 \pi$};
  \fill
  (t1*c1,t1*s1) circle (0.2)
  ({-(2*pi-t1)*c1},{-(2*pi-t1)*s1}) circle (0.2)
  ({+(2*pi+t1)*c1},{+(2*pi+t1)*s1}) circle (0.2)
  ({-(4*pi-t1)*c1},{-(4*pi-t1)*s1}) circle (0.2)
  (t2*c2,t2*s2) circle (0.2)
  ({-(2*pi-t2)*c2},{-(2*pi-t2)*s2}) circle (0.2)
  ({+(2*pi+t2)*c2},{+(2*pi+t2)*s2}) circle (0.2)
  ({-(4*pi-t2)*c2},{-(4*pi-t2)*s2}) circle (0.2);
\end{tikzpicture}

